Accumulator Bet Selection Through Stochastic Diffusion Search

An accumulator is a bet that presents a rather unique payout structure, in that it combines multiple bets into a wager that can generate a total payout given by the multiplication of the individual odds of its parts. These potentially important returns come however at an increased risk of a loss. Indeed, the presence of a single incorrect bet in this selection would make the whole accumulator lose. The complexity of selecting a set of matches to place an accumulator bet on, as well as the number of opportunities to identify winning combinations have both dramatically increased with the easier access to online and offline bookmakers that bettors have nowadays. We address this relatively under-studied combinatorial aspect of sports betting, and propose a binary optimization model for the problem of selecting the most promising combinations of matches, in terms of their total potential payout and probability of a win, to form an accumulator bet. The results of an ongoing computational experiment, in which our model is applied to real data pertaining to the four main football leagues in the world over a complete season, are presented and compared to those of single bet selection methods.

==> instr.txt <==
% This file contains instructions for using the ENDM macro package
% ----------------------------------------------------------------
%
% Version: 1.01
% Date:    8 November 2004
%
% Copyright (C) 2004. All rights reserved.
%
% IMPORTANT NOTICE:
%
% You are NOT ALLOWED to change this file. You may however copy this file
% to a file with a different name and then change the copy.
%
% You are NOT ALLOWED to distribute this file alone. You are NOT ALLOWED
% to take money for the distribution or use of this file (or a changed
% version) except for a nominal charge for copying etc.
%
% You are allowed to distribute this file under the condition that it is
% distributed together with all the files mentioned in "README.FIRST".
%
% If you receive only some of these files from someone, complain!


This file contains the basic instructions for using the ENDM macro
package. The files should work with LaTeX 2e and pdfLaTeX.

After retrieving all the necessary files from the ENDM package you
should proceed as follows:

(1)	Place the .sty and .cls files in the directory where LaTeX looks
	for input files. This can be the directory containing the source
	file for your paper.

(2)	Read the file "instraut.pdf". This file describes the generic
	files "elsart.sty" and "elsart12.sty", upon which the endm files
	are based.

(3)     Read the file "template.pdf" which describes how the ENDM style
	files differ from the generic Elsevier article styles. This file
	has been derived from the sample LaTeX file "template.tex" which
	serves as a template for creating your own paper. You can simply
	replace relevant material in "template.tex" with your own data
	to prepare your paper for the proceedings.

(4)	If you run into any problems, please contact the guest editor(s)
	of your proceedings

(5)     When you have finished your paper, please send a copy of your
	source files together with any macro files you need to the guest
	editor(s) of your proceedings.


Vadim Lozin		Remco de Boer
Managing Editor		Publishing Editor
